Structured light for ultrafast laser micro- and nanoprocessing

The industrial maturity of ultrashort pulsed lasers has triggered the development of a plethora of material processing strategies. Recently, the combination of these remarkable temporal pulse properties with advanced structured light concepts has led to breakthroughs in the development of novel laser application methods, which will now gradually reach industrial environments. We review the efficient generation of customized focus distributions from the near infrared down to the deep ultraviolet, e.g., based on non-diffracting beams and 3D-beam splitters, and demonstrate their impact for micro- and nanomachining of a wide range of materials. In the beam shaping concepts presented, special attention was paid to suitability for both high energies and high powers.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
